Young, Star-forming Galaxies and their local Counterparts: the Evolving Relationship of Mass-SFR-Metallicity since z ~ 2.1

We explore the evolution of the Stellar Mass-Star Formation Rate-Metallicity Relation using a set of 256 COSMOS and GOODS galaxies in the redshift range 1.90 < z < 2.35. We present the galaxies' rest-frame optical emission-line fluxes derived from IR-grism spectroscopy with the Hubble Space Telescope and combine these data with star formation rates and stellar masses obtained from deep, multi-wavelength (rest-frame UV to IR) photometry. We then compare these measurements to those for a local sample of galaxies carefully matched in stellar mass (7.5 < log(M*/Msol) < 10.5) and star formation rate (-0.5 < log(SFR) < 2.5 in Msol yr^-1). We find that the distribution of z ~ 2.1 galaxies in stellar mass-SFR-metallicity space is clearly different from that derived for our sample of similarly bright (L_H\b{eta} > 3 . 10^40 ergs s^-1) local galaxies, and this offset cannot be explained by simple systematic offsets in the derived quantities. At stellar masses above ~10^9 Msol and star formation rates above ~10 Msol yr^-1, the z ~ 2.1 galaxies have higher oxygen abundances than their local counterparts, while the opposite is true for lower-mass, lower-SFR systems.

==> data_matches_sn4363.dat <==
Z_Te_OIII	Z_weighted_matched
8.19105827745	8.28222596079
7.91567368138	7.75901261356
8.15986820893	8.30459619925
8.25594629718	8.35877735213
8.39879548438	8.31299323071
8.07492811651	8.16829488241
8.05648051821	7.74534741478
8.17133082582	8.50321659407
8.19868696464	8.20567192619
8.33473742112	8.29028747633
8.08752223726	8.19887627749
8.09706859256	7.9303981005
8.04954407022	7.80661749699
8.23795017723	8.07221798174
8.0292216722	8.12019242245
8.14029605037	8.224443987
8.14505308497	8.09095414896
8.30836978537	8.09943852992
8.22643355493	8.32399150862
8.13942585601	8.37447107973
7.90583767111	7.92274961421
8.31938455692	8.5327314671
8.26847755368	8.40298830053
8.02981360708	7.95151577677
8.17449488905	8.24870964322
8.12852734826	8.3476669478
8.26549630081	8.41488384783
8.19022946597	8.24235912482
8.46467643107	7.98392141949
7.85167124481	7.57976735402
8.39103217533	8.54831208943
8.33470642863	8.30325691812
8.16316376473	8.08141239267
8.36865034367	8.3082806074
8.03982471458	7.91260782007
8.50398613928	8.6717124112
8.28674906661	8.35049309225
8.57673890056	8.67406339023
8.51511900334	8.68538305742
7.83593613102	8.14205008773
8.57187419891	8.18975523576
7.82751693915	7.79429827949
8.10600311983	8.07569432473
8.38665546424	8.49223681474
8.07904664602	8.08989937326
8.18083492384	8.1459605484
8.34900694118	8.3820866849
8.22445908751	8.15557043236
8.22430363362	8.15743746557
8.1749738346	8.02491293716
8.19104652694	8.19189250224
7.83691065472	7.95375087264
8.30911797225	8.37124050409
8.48823717671	8.41810031364
7.99749118702	8.01109871011
8.17289197125	8.21279510562
8.20576267831	8.05117887147
7.97596820769	8.00627592703
8.20405978796	8.14111186897
8.13500738123	8.15119743115
8.44025534023	8.62584011232
8.3056213156	8.2742618423
8.18441205625	8.3494354029
8.28100046747	8.23837226163
8.18520653827	8.26394193722
8.1733753952	8.20405390933
8.09914141959	8.14820437714
8.1953020211	8.48520017324
7.91000367346	7.83758906705
8.17037485866	8.17826943416
8.35217847234	8.20710028623
8.21679880381	8.22143150796
8.08664073037	7.95376417845
8.13740005038	8.32164568784
8.26396823627	8.42075171388
7.95716909834	8.07867985189
8.15620850787	8.40056640828
8.0700146876	8.00045801542
8.19929873333	8.33069070481
8.06822559098	8.01265379186
8.09715970845	8.10332167567
8.36780048785	8.46120531129
8.3358870113	8.40029930616
8.42214137658	8.35939564232
8.17570027223	8.25931228647
8.07304095677	8.19047584503
8.28494308186	8.22834448568
7.85238422699	7.9455212281
8.30897022798	8.38372104732
8.22319352082	8.38681113804
8.2057720445	8.42130819621
8.16552909879	8.22547337546
8.2236343063	8.26009613733
8.02611882252	8.08699695743
8.06630231941	8.104806385
8.30429962626	8.38422943955
7.84770806731	7.96568096805
8.03043842065	8.28868361204
8.15257831688	8.33595037111
8.05331027293	8.14657428667
8.13444685529	8.49631543776
7.96525697508	7.81655441394
8.29583325647	8.25316141618
8.28216092609	8.1149660861
8.22931951668	8.37584045256
8.26093049935	8.34933907853
8.29649009735	8.40644617104
7.97581236507	8.03345060403
8.25639073337	8.14169261003
8.49591528442	8.42719548666
8.06320208452	8.25832832782
8.22783416613	8.16863492981
7.98932555043	8.19452518519
8.38816599078	8.41763987799
8.29882220132	8.6412118777
8.1130651341	8.03735308461
8.03110832007	8.04629064057
8.22150146594	8.22204261516
8.25310307905	8.4223662984
8.2271143159	8.28725271696
8.20388831653	8.38365045872
8.14961277285	8.09410898276
8.19432212118	7.9427782372
8.48169482763	8.26668270968
8.26778793165	8.26392000729
7.98252742266	8.41686049642
8.03204563444	7.93429464611
8.28787245863	8.33468833008
8.50031484546	8.44304848996
8.19023508068	7.90853205501
8.42689200493	8.43166141166
8.01959987167	8.10288432677
8.12391297485	8.13817054029
8.00681817741	7.91724789605
7.98352252511	7.93022029698
8.23050581321	8.24094492287
8.2251086966	8.38275216404
8.03069474391	7.85901125477
7.85897135651	7.5042829382
8.37152046281	8.34693277897
8.12655538308	8.13891707953
8.12293238757	8.08960311394
8.34788996508	8.39840182676
8.46408241891	8.23730891623
8.40834118235	8.42050841806
8.28146790579	8.21110831512
8.17951526941	8.37189534673
7.90486213737	8.12589211668
8.06635272296	8.33211146369
8.19975382082	8.32544674762
8.11986861797	8.14934225027
8.11251501368	8.10483572407
8.20568215415	7.98900818497
8.4629194472	8.50710476208
8.46338971169	8.60277469487
8.23664992893	8.48857912003
8.09456767733	8.40155594326
8.24965156094	8.39645802598
8.32220814424	8.31403171599
7.73408666438	7.7509019522
8.17572088668	7.83272079016
8.21296897838	8.59827534681
8.36762282783	8.63350660218
8.44683248832	8.44936707651
8.30657130208	8.45664484366
8.07228311034	7.86606350389
7.83094704627	7.66019398144
8.03347924454	7.80396282317
8.35696652124	8.53192354536
8.03738003279	8.12179352918
8.34665633893	8.2780454311
8.07374566071	8.14104117619
8.29469790557	8.52436318572
8.46324723138	8.54895071232
7.976865408	8.15246323427
8.39752680069	8.52947613007
7.94263223132	7.88490540373
8.21508498225	8.20335599095
8.23611160266	8.28750878917
8.36509520116	8.34727593274
8.20058776766	8.18671206605
8.34658082181	8.29034367706
7.9866989748	7.67384837099
8.3575872404	8.21058017085
8.09759519778	8.20202804972
8.26106593626	8.29967862298
8.46689846979	8.29188015696
8.19273140763	8.27160413473
7.85783364414	7.79307225311
8.32320974424	8.48447405939
8.16131938116	8.15075868768
8.28048192226	8.27343843139
8.31448792279	8.31381861403
8.14353660274	8.40262782721
8.15912747166	7.97284846961
8.1167762184	8.12384261912
8.28721910586	8.3036497711
8.1378242216	8.39203494625
8.21059808024	8.34638609939
8.23652673026	8.2188346096
8.4380696579	8.44179528195
8.14908681692	8.33989338433
7.98592743933	8.18216117081
7.8439418871	7.81474735727
8.21575883574	8.37840739866
7.64340957522	7.77001826679
8.29239935885	8.50570368411
8.21796782142	8.20239911462
8.01046559066	7.81464222145
8.07515504722	8.17935258639
8.35098254004	8.49324274131
8.00095430158	7.98544880039
7.8874811322	8.03254833043
8.27185576984	8.46852598939
7.90384928506	8.02678299677
8.29911410806	7.94382112473
8.08666560144	8.53106016496
8.03274026656	7.73603370606
8.03164973401	7.97713495117
7.85949574006	7.71649603864
8.39959277994	8.29606033691
7.79282825505	7.56847601709
7.90899447268	7.84507440148
8.33309719119	8.55701481345
8.1091654435	8.31782783249
8.16846806473	8.18591905153
8.00947164724	8.08083934609
8.14669102672	8.33224752719
8.36563076745	8.21083444024
8.21106272454	8.18250650701
8.11268111875	8.15778413231
8.10850997043	8.28429764537
8.2781550475	8.29210090451
8.10157305104	8.16952652329
8.06709380355	7.87943331343
8.30876970038	8.25690071891
8.42468120237	8.40918047052
7.92027163021	7.85277552661
8.19841647378	8.28162647937
8.36649894713	8.50076593916
8.4628068296	8.31313024365
8.30843765448	8.50828085501
8.47667592133	8.45657064207
8.26932202874	8.48203034105
7.95010649453	7.86050712556
7.9725654055	7.98025875871
8.1614657596	7.98667507758
8.13074969217	8.230711617
8.29442862098	8.47616836193
8.32316776585	8.54347997239
8.21141909133	8.1197272033
7.93347335436	7.92208708063
8.13115974249	8.4809722602
8.13468855121	8.2562506611
8.32065084121	8.36390010822
8.4015298067	8.12707973493
8.27367763821	8.12577084553
8.17895788872	8.0783480456
8.06410813262	8.12324570767
8.12462373114	8.09092196096
8.05515896697	8.01444443336
8.36369986326	8.68807169303
8.39687645685	8.33112453016
8.44970269421	8.56270162923
8.38712484777	8.45417612489
8.14814768881	8.15322405586
8.23288741971	8.58353624341
8.22801040041	8.27798954369
7.68946420534	7.83668455786
8.04706969163	8.14992445825
7.94080498378	7.81826917529
8.31916290419	8.02375886726

